NE2001.I. A New Model for the Galactic Distribution of Free Electrons and its Fluctuations

We present a new model for the Galactic distribution of free electrons. It (a) describes the distribution of the free electrons responsible for pulsar dispersion measures and thus can be used for estimating the distances to pulsars; (b) describes large-scale variations in the strength of fluctuations in electron density that underly interstellar scattering; (c) can be used to interpret interstellar scattering and scintillation observations of Galactic objects and of extragalactic objects, such as intrinsically compact AGNs and Gamma-ray burst afterglows; and (d) serves as a preliminary, smooth spatial model of the warm ionized component of the interstellar gas. This work builds upon and supercedes the Taylor & Cordes (1993) model by exploiting new observations and analysis methods. For lines of sight directed out of the Galactic plane, the new model yields substantially larger values for pulsar dispersion measures, except for directions dominated by the local hot bubble. Unlike the TC93 model, the new model provides sufficient electrons to account for the dispersion measures of the vast majority of known, Galactic pulsars. The new model is described and exemplified using plots of astronomically useful quantities on Galactic-coordinate grids. Software available on the Internet is also described. Future observations and analysis techniques that will improve the Galactic model are outlined.

==> tab.neclumpN.P1.txt <==
${\rm 0540+23}$  &  $ -175.64$  &  $  -3.32$  &  $   0.63$  &  $   4.08$ \quad\quad  &  $\cdots$ \quad\quad\quad  &  $ 0.01$  \\ 
${\rm 0611+22}$  &  $ -171.21$  &  $   2.40$  &  $   0.65$  &  $  23.22$ \quad\quad  &  $\cdots$ \quad\quad\quad  &  $ 0.01$  \\ 
${\rm 0626+24}$  &  $ -171.18$  &  $   6.22$  &  $   0.65$  &  $   7.27$ \quad\quad  &  $\cdots$ \quad\quad\quad  &  $ 0.01$  \\ 
${\rm 0820+02}$  &  $ -138.01$  &  $  21.25$  &  $   0.55$  &  $   2.48$ \quad\quad  &  $\cdots$ \quad\quad\quad  &  $ 0.01$  \\ 
${\rm 0134-2937}$  &  $ -129.78$  &  $ -80.25$  &  $   0.53$  &  $   9.04$ \quad\quad  &  $\cdots$ \quad\quad\quad  &  $ 0.01$  \\ 
${\rm 0628-28}$  &  $ -123.05$  &  $ -16.76$  &  $   0.91$  &  $   9.39$ \quad\quad  &  $\cdots$ \quad\quad\quad  &  $ 0.01$  \\ 
${\rm GumI}$  &  $ -100.00$  &  $  -1.00$  &  $   0.50$  &  $ 110.51$ \quad\quad  &  $\cdots$ \quad\quad\quad  &  $ 0.14$  \\ 
${\rm GumII}$  &  $ -97.20$  &  $   2.70$  &  $   0.50$  &  $  28.36$ \quad\quad  &  $-0.59$ \quad\quad\quad  &  $ 0.03$ \\ 
${\rm VelaIras}$  &  $ -96.75$  &  $  -9.00$  &  $   0.25$  &  $ 269.41$ \quad\quad  &  $ 1.54$ \quad\quad\quad  &  $ 0.04$ \\ 
${\rm 1001-5507}$  &  $ -79.77$  &  $   0.08$  &  $   2.50$  &  $   7.09$ \quad\quad  &  $-0.80$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1011-58}$  &  $ -76.29$  &  $  -2.14$  &  $   4.39$  &  $   5.49$ \quad\quad  &  $-0.32$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm J1019-5749}$  &  $ -76.20$  &  $  -0.68$  &  $   4.21$  &  $ 708.98$ \quad\quad  &  $ 2.60$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm J1022-5813}$  &  $ -75.70$  &  $  -0.83$  &  $   4.21$  &  $ 354.49$ \quad\quad  &  $ 2.60$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1057-5226}$  &  $  -74.02$  &  $   6.65$  &  $   0.52$  &  $  15.07$ \quad\quad  &  $\cdots$ \quad\quad\quad  &  $ 0.01$  \\ 
${\rm J1031-6117}$  &  $ -73.12$  &  $  -2.88$  &  $   3.00$  &  $  35.45$ \quad\quad  &  $-0.70$ \quad\quad\quad  &  $ 0.02$ \\ 
${\rm J1056-6258}$  &  $ -69.71$  &  $  -2.97$  &  $   2.20$  &  $ 177.25$ \quad\quad  &  $-0.13$ \quad\quad\quad  &  $ 0.02$ \\ 
${\rm 0401-7608}$  &  $  -69.69$  &  $ -35.91$  &  $   0.47$  &  $   6.91$ \quad\quad  &  $\cdots$ \quad\quad\quad  &  $ 0.01$  \\ 
${\rm 1112-60}$  &  $ -68.56$  &  $  -0.32$  &  $   6.13$  &  $   9.93$ \quad\quad  &  $ 0.19$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm J1119-6127}$  &  $ -67.85$  &  $  -0.54$  &  $   2.30$  &  $  35.45$ \quad\quad  &  $-0.70$ \quad\quad\quad  &  $ 0.02$ \\ 
${\rm J1128-6219}$  &  $ -66.51$  &  $  -0.97$  &  $   2.30$  &  $  35.45$ \quad\quad  &  $ 0.60$ \quad\quad\quad  &  $ 0.02$ \\ 
${\rm 1131-62}$  &  $ -65.79$  &  $  -1.30$  &  $   6.51$  &  $  10.81$ \quad\quad  &  $ 0.27$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1209-5556}$  &  $ -62.91$  &  $   6.47$  &  $   2.46$  &  $   0.53$ \quad\quad  &  $-2.35$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm J1201-6306}$  &  $ -62.69$  &  $  -0.79$  &  $   2.00$  &  $  77.99$ \quad\quad  &  $-0.02$ \quad\quad\quad  &  $ 0.02$ \\ 
${\rm J1216-6223}$  &  $ -61.08$  &  $   0.20$  &  $   2.10$  &  $ 106.35$ \quad\quad  &  $ 0.25$ \quad\quad\quad  &  $ 0.02$ \\ 
${\rm 1303-66}$  &  $ -55.54$  &  $  -3.46$  &  $   6.58$  &  $   7.27$ \quad\quad  &  $-0.08$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm J1305-6256}$  &  $ -55.50$  &  $  -0.12$  &  $   8.00$  &  $ 354.49$ \quad\quad  &  $ 2.60$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1316-60}$  &  $ -53.69$  &  $   1.74$  &  $   2.03$  &  $   4.61$ \quad\quad  &  $-0.47$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm J1324-6146}$  &  $ -53.10$  &  $   0.85$  &  $   8.00$  &  $ 354.49$ \quad\quad  &  $ 2.60$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1323-62}$  &  $ -52.93$  &  $   0.20$  &  $   1.99$  &  $   4.61$ \quad\quad  &  $-0.47$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1323-58}$  &  $ -52.50$  &  $   3.56$  &  $   1.98$  &  $   6.38$ \quad\quad  &  $-0.19$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1334-61}$  &  $ -51.63$  &  $   0.30$  &  $   6.50$  &  $  13.47$ \quad\quad  &  $ 0.46$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1338-62}$  &  $ -51.27$  &  $  -0.04$  &  $   7.21$  &  $  12.58$ \quad\quad  &  $ 0.40$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1257+12}$  &  $  -48.70$  &  $  75.41$  &  $   0.29$  &  $   3.54$ \quad\quad  &  $\cdots$ \quad\quad\quad  &  $ 0.01$  \\ 
${\rm 1430-6623}$  &  $  -47.35$  &  $  -5.40$  &  $   0.90$  &  $  33.14$ \quad\quad  &  $\cdots$ \quad\quad\quad  &  $ 0.01$  \\ 
${\rm 1508-57}$  &  $  -39.23$  &  $  -0.11$  &  $   3.00$  &  $  88.62$ \quad\quad  &  $\cdots$ \quad\quad\quad  &  $ 0.01$  \\ 
${\rm 1419-3920}$  &  $  -39.07$  &  $  20.45$  &  $   0.30$  &  $  26.06$ \quad\quad  &  $\cdots$ \quad\quad\quad  &  $ 0.01$  \\ 
${\rm 1518-58}$  &  $ -38.37$  &  $  -1.22$  &  $   1.60$  &  $   7.27$ \quad\quad  &  $-0.08$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 2053-7200}$  &  $  -38.13$  &  $ -35.00$  &  $   0.34$  &  $   7.27$ \quad\quad  &  $\cdots$ \quad\quad\quad  &  $ 0.01$  \\ 
${\rm 1544-5308}$  &  $  -32.73$  &  $   1.32$  &  $   1.50$  &  $  10.63$ \quad\quad  &  $\cdots$ \quad\quad\quad  &  $ 0.01$  \\ 
${\rm 1605-5257}$  &  $  -30.27$  &  $  -0.48$  &  $   1.20$  &  $  15.95$ \quad\quad  &  $\cdots$ \quad\quad\quad  &  $ 0.01$  \\ 
${\rm 1557-50}$  &  $ -29.31$  &  $   1.63$  &  $   3.62$  &  $   5.49$ \quad\quad  &  $-0.32$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1455-3330}$  &  $  -29.28$  &  $  22.56$  &  $   0.30$  &  $   5.32$ \quad\quad  &  $\cdots$ \quad\quad\quad  &  $ 0.01$  \\ 
${\rm 1651-5222}$  &  $ -24.99$  &  $  -5.17$  &  $   1.48$  &  $   1.24$ \quad\quad  &  $-1.61$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1556-4258}$  &  $ -24.75$  &  $   7.98$  &  $   1.49$  &  $   1.60$ \quad\quad  &  $-1.39$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1627-47}$  &  $ -23.52$  &  $   0.62$  &  $   3.43$  &  $  33.85$ \quad\quad  &  $ 1.26$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1630-44}$  &  $ -21.27$  &  $   1.98$  &  $   3.38$  &  $  10.81$ \quad\quad  &  $ 0.27$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1641-45}$  &  $ -20.81$  &  $  -0.20$  &  $   3.40$  &  $  53.17$ \quad\quad  &  $ 0.25$ \quad\quad\quad  &  $ 0.02$ \\ 
${\rm 1643-43}$  &  $ -18.89$  &  $   0.97$  &  $   3.34$  &  $  10.81$ \quad\quad  &  $ 0.27$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1657-45}$  &  $ -18.64$  &  $  -2.18$  &  $   3.33$  &  $   6.38$ \quad\quad  &  $-0.19$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1751-4657}$  &  $ -15.00$  &  $ -10.18$  &  $   0.27$  &  $   0.18$ \quad\quad  &  $-3.46$ \quad\quad\quad  &  $ 0.01$ \\ 


==> tab.neclumpN.P2.txt <==
${\rm 1703-40}$  &  $ -14.28$  &  $  -0.20$  &  $   1.45$  &  $  15.24$ \quad\quad  &  $ 0.57$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1650-38}$  &  $ -14.12$  &  $   3.27$  &  $   1.46$  &  $   6.38$ \quad\quad  &  $-0.19$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1715-40}$  &  $ -12.35$  &  $  -1.53$  &  $   1.46$  &  $   5.49$ \quad\quad  &  $-0.32$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1732-4128}$  &  $ -12.02$  &  $  -4.46$  &  $   1.46$  &  $   2.30$ \quad\quad  &  $-1.07$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1705-3422}$  &  $  -9.31$  &  $   4.07$  &  $   1.47$  &  $   2.66$ \quad\quad  &  $-0.95$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1718-36}$  &  $   -9.07$  &  $  -0.00$  &  $   1.50$  &  $  71.96$ \quad\quad  &  $\cdots$ \quad\quad\quad  &  $ 0.01$  \\ 
${\rm 1714-34}$  &  $  -7.88$  &  $   2.02$  &  $   5.47$  &  $   6.38$ \quad\quad  &  $-0.19$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1727-33}$  &  $  -5.87$  &  $   0.09$  &  $   1.48$  &  $  21.45$ \quad\quad  &  $ 0.86$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1722-3207}$  &  $  -5.44$  &  $   2.52$  &  $   1.44$  &  $   1.95$ \quad\quad  &  $-1.22$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1750-3506}$  &  $  -4.72$  &  $  -4.11$  &  $   1.49$  &  $   3.01$ \quad\quad  &  $-0.84$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1736-31}$  &  $  -2.90$  &  $  -0.22$  &  $   3.31$  &  $  17.02$ \quad\quad  &  $ 0.66$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1745-3040}$  &  $  -1.45$  &  $  -0.96$  &  $   1.43$  &  $   0.89$ \quad\quad  &  $-1.90$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1746-30}$  &  $   -0.54$  &  $  -1.24$  &  $   2.00$  &  $  77.28$ \quad\quad  &  $\cdots$ \quad\quad\quad  &  $ 0.01$  \\ 
${\rm 0437-4715}$  &  $-106.61$  &  $ -41.96$  &  $   0.10$  &  $   0.97$ \quad\quad  &  $-4.04$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 0531+21}$  &  $-175.44$  &  $  -5.78$  &  $   0.64$  &  $   0.53$ \quad\quad  &  $-2.50$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 0818-13}$  &  $-124.11$  &  $  12.60$  &  $   1.00$  &  $   0.18$ \quad\quad  &  $-3.30$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 0823+26}$  &  $-163.04$  &  $  31.74$  &  $   0.19$  &  $  12.41$ \quad\quad  &  $-3.53$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1133+16}$  &  $-118.09$  &  $  69.19$  &  $   0.17$  &  $   0.18$ \quad\quad  &  $-4.00$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1540-06}$  &  $    0.57$  &  $  36.61$  &  $   0.34$  &  $   9.22$ \quad\quad  &  $\cdots$ \quad\quad\quad  &  $ 0.01$  \\ 
${\rm 2144-3939}$  &  $   2.66$  &  $ -49.46$  &  $   0.14$  &  $   0.18$ \quad\quad  &  $-3.90$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1807-2715}$  &  $    3.84$  &  $  -3.26$  &  $   1.50$  &  $  70.19$ \quad\quad  &  $\cdots$ \quad\quad\quad  &  $ 0.01$  \\ 
${\rm 1706-16}$  &  $    5.77$  &  $  13.66$  &  $   0.29$  &  $   5.32$ \quad\quad  &  $\cdots$ \quad\quad\quad  &  $ 0.01$  \\ 
${\rm 1758-23}$  &  $   6.81$  &  $  -0.08$  &  $   6.63$  &  $  17.90$ \quad\quad  &  $ 0.71$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1604-00}$  &  $   10.72$  &  $  35.47$  &  $   0.27$  &  $   3.54$ \quad\quad  &  $\cdots$ \quad\quad\quad  &  $ 0.01$  \\ 
${\rm 2124-3358}$  &  $   10.93$  &  $ -45.44$  &  $   0.14$  &  $   0.71$ \quad\quad  &  $\cdots$ \quad\quad\quad  &  $ 0.01$  \\ 
${\rm 1642-03}$  &  $   14.11$  &  $  26.06$  &  $   0.34$  &  $  11.88$ \quad\quad  &  $\cdots$ \quad\quad\quad  &  $ 0.01$  \\ 
${\rm 1829-1751}$  &  $  14.60$  &  $  -3.42$  &  $   1.74$  &  $   3.72$ \quad\quad  &  $-0.66$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1949-2524}$  &  $   15.25$  &  $ -23.39$  &  $   0.34$  &  $   6.74$ \quad\quad  &  $\cdots$ \quad\quad\quad  &  $ 0.01$  \\ 
${\rm 1815-14}$  &  $  16.41$  &  $   0.61$  &  $   4.83$  &  $  11.70$ \quad\quad  &  $ 0.34$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1820-14}$  &  $   17.25$  &  $  -0.18$  &  $   3.50$  &  $ 301.32$ \quad\quad  &  $\cdots$ \quad\quad\quad  &  $ 0.01$  \\ 
${\rm 1541+09}$  &  $  17.81$  &  $  45.77$  &  $   0.46$  &  $   3.54$ \quad\quad  &  $-2.86$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1807-0847}$  &  $  20.06$  &  $   5.59$  &  $   1.69$  &  $   1.24$ \quad\quad  &  $-1.63$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1612+07}$  &  $   20.63$  &  $  38.16$  &  $   0.86$  &  $   7.09$ \quad\quad  &  $\cdots$ \quad\quad\quad  &  $ 0.01$  \\ 
${\rm 1824-10}$  &  $  21.29$  &  $   0.80$  &  $   1.92$  &  $  15.24$ \quad\quad  &  $ 0.57$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1822-09}$  &  $  21.45$  &  $   1.32$  &  $   0.34$  &  $   0.21$ \quad\quad  &  $-3.21$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1836-1008}$  &  $   22.26$  &  $  -1.42$  &  $   2.00$  &  $  47.15$ \quad\quad  &  $\cdots$ \quad\quad\quad  &  $ 0.01$  \\ 
${\rm 1830-08}$  &  $   23.39$  &  $   0.06$  &  $   4.40$  &  $ 141.80$ \quad\quad  &  $\cdots$ \quad\quad\quad  &  $ 0.01$  \\ 
${\rm 1832-06}$  &  $  25.09$  &  $   0.55$  &  $   2.06$  &  $  36.51$ \quad\quad  &  $ 1.32$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1818-04}$  &  $  25.46$  &  $   4.73$  &  $   1.50$  &  $  17.72$ \quad\quad  &  $-1.00$ \quad\quad\quad  &  $ 0.02$ \\ 
${\rm 1834-04}$  &  $  27.17$  &  $   1.13$  &  $   2.17$  &  $   5.49$ \quad\quad  &  $-0.32$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1823-0154}$  &  $  28.05$  &  $   5.31$  &  $   2.17$  &  $   1.60$ \quad\quad  &  $-1.39$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1839-04}$  &  $  28.35$  &  $   0.17$  &  $   2.23$  &  $  15.77$ \quad\quad  &  $ 0.60$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1903-0632}$  &  $  28.49$  &  $  -5.68$  &  $   2.25$  &  $   1.95$ \quad\quad  &  $-1.22$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 2045-16}$  &  $   30.51$  &  $ -33.08$  &  $   0.32$  &  $   2.13$ \quad\quad  &  $\cdots$ \quad\quad\quad  &  $ 0.01$  \\ 
${\rm 1911-04}$  &  $  31.31$  &  $  -7.12$  &  $   1.78$  &  $   0.89$ \quad\quad  &  $-1.90$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1845-01}$  &  $  31.34$  &  $   0.04$  &  $   2.40$  &  $   4.25$ \quad\quad  &  $-0.24$ \quad\quad\quad  &  $ 0.02$ \\ 
${\rm 1849+00}$  &  $  33.30$  &  $   0.10$  &  $   7.40$  &  $ 354.49$ \quad\quad  &  $ 3.60$ \quad\quad\quad  &  $ 0.02$ \\ 
${\rm 1905-0056}$  &  $  33.69$  &  $  -3.55$  &  $   2.62$  &  $   1.06$ \quad\quad  &  $-1.75$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 2003-08}$  &  $   34.10$  &  $ -20.30$  &  $   0.46$  &  $   6.91$ \quad\quad  &  $\cdots$ \quad\quad\quad  &  $ 0.01$  \\ 
${\rm 1821+05}$  &  $   34.99$  &  $   8.86$  &  $   0.44$  &  $  22.51$ \quad\quad  &  $\cdots$ \quad\quad\quad  &  $ 0.01$  \\ 


==> tab.neclumpN.P3.txt <==
${\rm 1900+01}$  &  $  35.73$  &  $  -1.96$  &  $   2.80$  &  $ 141.80$ \quad\quad  &  $ 0.11$ \quad\quad\quad  &  $ 0.04$ \\ 
${\rm 1737+13}$  &  $   37.08$  &  $  21.68$  &  $   0.49$  &  $  19.32$ \quad\quad  &  $\cdots$ \quad\quad\quad  &  $ 0.01$  \\ 
${\rm 1839+09}$  &  $   40.08$  &  $   6.28$  &  $   0.51$  &  $   8.69$ \quad\quad  &  $\cdots$ \quad\quad\quad  &  $ 0.01$  \\ 
${\rm 1859+07}$  &  $  40.57$  &  $   1.06$  &  $   3.50$  &  $  35.45$ \quad\quad  &  $-0.70$ \quad\quad\quad  &  $ 0.02$ \\ 
${\rm 1855+09}$  &  $  42.29$  &  $   3.06$  &  $   0.55$  &  $   0.18$ \quad\quad  &  $-3.90$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1530+27}$  &  $   43.48$  &  $  54.49$  &  $   0.34$  &  $   6.74$ \quad\quad  &  $\cdots$ \quad\quad\quad  &  $ 0.01$  \\ 
${\rm 1907+10}$  &  $   44.83$  &  $   0.99$  &  $   0.60$  &  $  34.56$ \quad\quad  &  $\cdots$ \quad\quad\quad  &  $ 0.01$  \\ 
${\rm 1914+13}$  &  $   47.58$  &  $   0.45$  &  $   4.00$  &  $  88.80$ \quad\quad  &  $\cdots$ \quad\quad\quad  &  $ 0.01$  \\ 
${\rm 2330-2005}$  &  $  49.40$  &  $ -70.19$  &  $   0.20$  &  $   0.18$ \quad\quad  &  $-3.76$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1933+15}$  &  $  51.88$  &  $  -2.46$  &  $   3.77$  &  $   1.95$ \quad\quad  &  $-1.22$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1933+17}$  &  $  53.72$  &  $  -1.31$  &  $   4.43$  &  $   2.84$ \quad\quad  &  $-0.89$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1920+21}$  &  $  55.28$  &  $   2.93$  &  $   1.30$  &  $   1.06$ \quad\quad  &  $-1.75$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1944+17}$  &  $  55.33$  &  $  -3.50$  &  $   0.70$  &  $   0.18$ \quad\quad  &  $-3.90$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1929+20}$  &  $  55.57$  &  $   0.64$  &  $   1.39$  &  $   1.95$ \quad\quad  &  $-1.22$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1943+18}$  &  $  55.61$  &  $  -3.00$  &  $   5.12$  &  $   2.84$ \quad\quad  &  $-0.89$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1919+21}$  &  $  55.78$  &  $   3.50$  &  $   0.56$  &  $   0.18$ \quad\quad  &  $-3.90$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 2044+15}$  &  $  61.11$  &  $ -16.84$  &  $   1.21$  &  $   0.18$ \quad\quad  &  $-3.30$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1946+2611}$  &  $  62.32$  &  $   0.59$  &  $   2.46$  &  $   4.08$ \quad\quad  &  $-0.58$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm M15}$  &  $   65.01$  &  $ -27.31$  &  $   2.00$  &  $  13.98$ \quad\quad  &  $\cdots$ \quad\quad\quad  &  $ 0.01$  \\ 
${\rm 1952+29}$  &  $  65.92$  &  $   0.77$  &  $   0.36$  &  $   0.18$ \quad\quad  &  $-4.30$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 2016+28}$  &  $  68.10$  &  $  -3.98$  &  $   0.62$  &  $   0.18$ \quad\quad  &  $-3.83$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1951+32}$  &  $  68.77$  &  $   2.82$  &  $   1.58$  &  $   0.53$ \quad\quad  &  $-2.87$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 2002+31}$  &  $  69.01$  &  $   0.02$  &  $   2.41$  &  $   1.06$ \quad\quad  &  $-1.75$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1946+35}$  &  $  70.70$  &  $   5.05$  &  $   2.38$  &  $   2.30$ \quad\quad  &  $-1.07$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1905+39}$  &  $  70.95$  &  $  14.20$  &  $   1.11$  &  $   0.18$ \quad\quad  &  $-3.90$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 2053+36}$  &  $  79.13$  &  $  -5.59$  &  $   2.11$  &  $   1.24$ \quad\quad  &  $-1.61$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 2347-0612}$  &  $   83.87$  &  $ -64.08$  &  $   0.46$  &  $   2.13$ \quad\quad  &  $\cdots$ \quad\quad\quad  &  $ 0.01$  \\ 
${\rm 2044+46}$  &  $  85.43$  &  $   2.11$  &  $   2.00$  &  $ 177.25$ \quad\quad  &  $ 2.00$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1839+56}$  &  $  86.08$  &  $  23.82$  &  $   0.84$  &  $   0.18$ \quad\quad  &  $-3.70$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm B2210+29}$  &  $  86.14$  &  $ -21.73$  &  $   2.00$  &  $  17.72$ \quad\quad  &  $-1.30$ \quad\quad\quad  &  $ 0.02$ \\ 
${\rm 2111+46}$  &  $   89.00$  &  $  -1.27$  &  $   1.59$  &  $  15.07$ \quad\quad  &  $\cdots$ \quad\quad\quad  &  $ 0.01$  \\ 
${\rm 2036+53}$  &  $  90.37$  &  $   7.31$  &  $   2.00$  &  $  88.62$ \quad\quad  &  $ 1.40$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 2154+40}$  &  $  90.49$  &  $ -11.34$  &  $   1.56$  &  $   0.18$ \quad\quad  &  $-3.30$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 1508+55}$  &  $  91.33$  &  $  52.29$  &  $   0.49$  &  $   0.18$ \quad\quad  &  $-3.30$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 2317+1439}$  &  $   91.36$  &  $ -42.36$  &  $   0.58$  &  $   7.44$ \quad\quad  &  $\cdots$ \quad\quad\quad  &  $ 0.01$  \\ 
${\rm 2315+21}$  &  $   95.83$  &  $ -36.07$  &  $   0.57$  &  $   4.96$ \quad\quad  &  $\cdots$ \quad\quad\quad  &  $ 0.01$  \\ 
${\rm 2303+30}$  &  $  97.72$  &  $ -26.66$  &  $   1.42$  &  $   0.18$ \quad\quad  &  $-3.30$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 2217+47}$  &  $   98.38$  &  $  -7.60$  &  $   1.17$  &  $   4.08$ \quad\quad  &  $\cdots$ \quad\quad\quad  &  $ 0.01$  \\ 
${\rm 2224+65}$  &  $ 108.64$  &  $   6.84$  &  $   0.94$  &  $   0.18$ \quad\quad  &  $-3.52$ \quad\quad\quad  &  $ 0.01$ \\ 
${\rm 0031-07}$  &  $  110.42$  &  $ -69.81$  &  $   0.24$  &  $   2.48$ \quad\quad  &  $\cdots$ \quad\quad\quad  &  $ 0.01$  \\ 
${\rm 0329+54}$  &  $  145.00$  &  $  -1.22$  &  $   0.54$  &  $   3.37$ \quad\quad  &  $\cdots$ \quad\quad\quad  &  $ 0.01$  \\ 
${\rm 0355+54}$  &  $  148.19$  &  $   0.81$  &  $   0.63$  &  $  16.13$ \quad\quad  &  $\cdots$ \quad\quad\quad  &  $ 0.01$  \\ 

